A Unified Framework for the Teleoperation of Surgical Robots in Constrained Workspaces

In adult laparoscopy, robot-aided surgery is a reality in thousands of operating rooms worldwide, owing to the increased dexterity provided by the robotic tools. Many robots and robot control techniques have been developed to aid in more challenging scenarios, such as pediatric surgery and microsurgery. However, the prevalence of case-specific solutions, particularly those focused on non-redundant robots, reduces the reproducibility of the initial results in more challenging scenarios. In this paper, we propose a general framework for the control of surgical robotics in constrained workspaces under teleoperation, regardless of the robot geometry. Our technique is divided into a slave-side constrained optimization algorithm, which provides virtual fixtures, and with Cartesian impedance on the master side to provide force feedback. Experiments with two robotic systems, one redundant and one non-redundant, show that smooth teleoperation can be achieved in adult laparoscopy and infant surgery.

==> figs/cuboid_pegtransfer.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'cuboid_pegtransfer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{321.05600739bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.92422716)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{cuboid_pegtransfer.pdf}}%
    \put(0.4362049,0.62459603){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{cuboid_pegtransfer.pdf}}%
    \put(0.11172881,0.6280659){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.07435216,0.72549594){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.07435216,0.79956553){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.03463946,0.70378789){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{[mm]}}}}%
    \put(0.18975289,0.83542376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{-}\textbf{x}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{n}\textbf{e}\textbf{ }\textbf{d}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{cuboid_pegtransfer.pdf}}%
    \put(0.92910954,0.62459603){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{cuboid_pegtransfer.pdf}}%
    \put(0.60463345,0.6280659){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.5672568,0.72549594){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.5672568,0.79956553){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.67214581,0.83542376){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}\textbf{x}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{n}\textbf{e}\textbf{ }\textbf{d}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{cuboid_pegtransfer.pdf}}%
    \put(0.4362049,0.33959907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{cuboid_pegtransfer.pdf}}%
    \put(0.11172881,0.34312587){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.07435216,0.44169543){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.07435216,0.51690458){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.03463946,0.41995892){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{[mm]}}}}%
    \put(0.18975289,0.55276281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{-}\textbf{y}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{n}\textbf{e}\textbf{ }\textbf{d}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{cuboid_pegtransfer.pdf}}%
    \put(0.92910954,0.33959907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.71886597,0.25939496){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Time [s]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{cuboid_pegtransfer.pdf}}%
    \put(0.60463345,0.34312587){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.5672568,0.44169543){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.5672568,0.51690458){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.67214581,0.55276281){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}\textbf{y}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{n}\textbf{e}\textbf{ }\textbf{d}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{cuboid_pegtransfer.pdf}}%
    \put(0.4362049,0.0616102){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.22596137,0.00943858){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Time [s]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{cuboid_pegtransfer.pdf}}%
    \put(0.11172881,0.06508003){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.07435216,0.16251007){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{20}}}%
    \put(0.07435216,0.23657966){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{40}}}%
    \put(0.03463946,0.14080202){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{[mm]}}}}%
    \put(0.18040873,0.27243789){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{+}\textbf{z}\textbf{ }\textbf{p}\textbf{l}\textbf{a}\textbf{n}\textbf{e}\textbf{ }\textbf{d}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{cuboid_pegtransfer.pdf}}%
    \put(0.38363365,0.88949401){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{Robot 1 cuboid}}}}%
  \end{picture}%
\endgroup%


==> figs/infant.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'infant.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{414.99998474bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.37108437)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{infant.pdf}}%
    \put(0.08675804,0.27951808){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{Original size}}}%
    \put(0.30768727,0.26987952){\color[rgb]{1,1,1}\makebox(0,0)[lb]{\smash{3x smaller}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{infant.pdf}}%
  \end{picture}%
\endgroup%


==> figs/infant_cuboid.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'infant_cuboid.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{449.00001526bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48329621)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{infant_cuboid.pdf}}%
    \put(0.40787026,0.42860942){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$+z$ plane }}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{infant_cuboid.pdf}}%
    \put(0.13529837,0.3012117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$y$}}}%
    \put(0.29979213,0.27384567){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x$}}}%
    \put(0.21091001,0.34198865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$z$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{infant_cuboid.pdf}}%
    \put(0.17480153,0.02567706){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Square circunscribed by the field-of-view}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{infant_cuboid.pdf}}%
  \end{picture}%
\endgroup%


==> figs/neonate.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'neonate.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{627bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.56299839)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{neonate.pdf}}%
    \put(0.69001801,0.30622007){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Model front view}}}%
  \end{picture}%
\endgroup%


==> figs/rcm_error_pegtransfer.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rcm_error_pegtransfer.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{369.80600739bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79233965)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rcm_error_pegtransfer.pdf}}%
    \put(0.08260062,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.23430178,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.41034005,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.58637826,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.76241653,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.93845473,0.4651907){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rcm_error_pegtransfer.pdf}}%
    \put(0.05643826,0.50149352){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05643826,0.57788492){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.05643826,0.65427632){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.05643826,0.73066772){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.03007309,0.59072959){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{[mm]}}}}%
    \put(0.35030912,0.76179891){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{R}\textbf{o}\textbf{b}\textbf{o}\textbf{t}\textbf{ }\textbf{1}\textbf{ }\textbf{R}\textbf{C}\textbf{M}\textbf{ }\textbf{D}\textbf{i}\textbf{s}\textbf{t}\textbf{a}\textbf{n}\textbf{c}\textbf{e}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rcm_error_pegtransfer.pdf}}%
    \put(0.08260062,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.23430178,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{100}}}%
    \put(0.41034005,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{200}}}%
    \put(0.58637826,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{300}}}%
    \put(0.76241653,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{400}}}%
    \put(0.93845473,0.06160073){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{500}}}%
    \put(0.44765732,0.00819435){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{Time [s]}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{rcm_error_pegtransfer.pdf}}%
    \put(0.05643826,0.09790354){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{0}}}%
    \put(0.05643826,0.17429491){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{1}}}%
    \put(0.05643826,0.25068638){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{2}}}%
    \put(0.05643826,0.32707775){\color[rgb]{0.14901961,0.14901961,0.14901961}\makebox(0,0)[lb]{\smash{3}}}%
    \put(0.03007309,0.18713965){\color[rgb]{0.14901961,0.14901961,0.14901961}\rotatebox{90.00000248}{\makebox(0,0)[lb]{\smash{[mm]}}}}%
    \put(0.35030912,0.35820893){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\textbf{R}\textbf{o}\textbf{b}\textbf{o}\textbf{t}\textbf{ }\textbf{2}\textbf{ }\textbf{R}\textbf{C}\textbf{M}\textbf{ }\textbf{D}\textbf{i}\textbf{s}\textbf{t}\textbf{a}\textbf{n}\textbf{c}\textbf{e}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{rcm_error_pegtransfer.pdf}}%
    \put(0.66019498,0.69876309){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Imposed limit}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{rcm_error_pegtransfer.pdf}}%
    \put(0.38865914,0.28924119){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{Imposed limit}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{rcm_error_pegtransfer.pdf}}%
  \end{picture}%
\endgroup%

